A monotone finite element method for reaction-drift-diffusion equations with discontinuous reaction coefficients

We prove an abstract convergence result for a family of dual-mesh based quadrature rules on tensor products of simplical meshes. In the context of the multilinear tensor-product finite element discretization of reaction-drift-diffusion equations, our quadrature rule generalizes the mass-lump rule, retaining its most useful properties; for a nonnegative reaction coefficient, it gives an $O(h^2)$-accurate, nonnegative diagonalization of the reaction operator. The major advantage of our scheme in comparison with the standard mass lumping scheme is that, under mild conditions, it produces an $O(h^2)$ consistency error even when the integrand has a jump discontinuity. The finite-volume-type quadrature rule has been stated in a less general form and applied to systems of reaction-diffusion equations related to particle-based stochastic reaction-diffusion simulations (PBSRD); in this context, the reaction operator is \textit{required} to be an $M$-matrix and a standard model for bimolecular reactions has a discontinuous reaction coefficient. We apply our convergence results to a finite element discretization of scalar drift-diffusion-reaction model problem related to PBSRD systems, and provide new numerical convergence studies confirming the theory.

==> sections2/data/2d/table-1-h1.txt <==
h        L2                H1            
.319165  0.01144441166472  0.06359412619872  
.183006  0.00083696436734  0.01325409526773
.088367  0.00071149806904  0.00765527950451
.048488  0.00017093099856  0.00272975678641
.022733  0.00004276400119  0.00099268361037
.012316  0.00001042220355  0.00034018243056
# Date: 3/13/2024
# mpirun -n 1 ./galerkin -refine_lvl 4 -dimension 2 -ksp_type gmres -pc_type gamg -ksp_monitor -ksp_rtol 1e-14 -ksp_atol 1e-30

==> sections2/data/2d/table-1.txt <==
h        lump             integrate
.319165 .00655224695835 .00758452081675
.183006 .00211321754063 .00156838121342
.088367 .00049294517432 .00046080935538
.048488 .00012212738091 .00010591456090
.022733 .00003046845426 .00002678823310

# Date: 2/7/2024
# mpirun -n 1 ./convergence -refine_lvl 0 -dimension 3 -ksp_type gmres -pc_type gamg -sol_1d_len 10001 -ksp_monitor -ksp_rtol 1e-14 -ksp_atol 1e-30

==> sections2/data/2d/table-2.txt <==
h        lump             integrate
.319165 .02217908290081   .02376402490744
.183006 .00566233869818   .00655821043295
.088367 .00137043300693   .00158144857837
.048488 .00034242119680   .00039641696483
.022733 .00008555784264   .00009930891588

# Date: 2/7/2024
# mpirun -n 1 ./convergence -refine_lvl 0 -dimension 3 -ksp_type gmres -pc_type gamg -sol_1d_len 10001 -ksp_monitor -ksp_rtol 1e-14 -ksp_atol 1e-30 -force_constant 5.0

==> sections2/data/3d/table-1-h1.txt <==
h        L2                H1            
.631518  0.01337167739543  0.06815262624231 
.347208  0.01057612234049  0.03651509557918
.186431  0.00279167731836  0.01306254323144
.093420  0.00076983519285  0.00492163384282
.050048  0.00019231938616  0.00174178712376

# Date: 3/13/2024
# mpirun -n 1 ./galerkin -refine_lvl 3 -dimension 3 -ksp_type gmres -pc_type gamg -ksp_monitor -ksp_rtol 1e-14 -ksp_atol 1e-30 -lump

==> sections2/data/3d/table-1.txt <==
h       lump           integrate
.631518 .03064815365702 .03396269529944
.347208 .00566501491234 .01052916141710
.186431 .00154308053078 .00265782278939
.093420 .000376096021681 .00067306370101


# Date: 2/7/2024
# ./convergence -refine_lvl 0 -dimension 3 -ksp_type gmres -pc_type gamg -sol_1d_len 10001 -ksp_monitor -ksp_rtol 1e-14 -ksp_atol 1e-30

==> sections2/data/3d/table-2.txt <==
h        lump            integrate
.631518 .15289268001597 .14723350160346
.347208 .02271832433512 .03615554109806
.186431 .00446575572538 .00896261782244
.093420 .00115180113090 .00229952731949


# Date: 2/7/2024
# ./convergence -refine_lvl 0 -dimension 3 -ksp_type gmres -pc_type gamg -sol_1d_len 10001 -ksp_monitor -ksp_rtol 1e-14 -ksp_atol 1e-30 -force_constant 5. 
